Cloud-native 5G experimental platform with over-the-air transmissions and end-to-end monitoring

5G represents a revolutionary shift with respect to previous generations given its design centered on network softwarization. Within such a change of paradigm, cloud-native solutions are widely regarded as the future of vertical application development because of their enhanced flexibility and adaptability to complex and dynamic scenarios. In this context, we present an experimental framework with over-the-air transmissions that tackles two critical aspects for enhancing the lifecycle management of 5G and beyond networks: cloud-native deployments of 5G core network functions (NFs) and end-to-end monitoring. First, we deploy Open5GS and Prometheus-based monitoring as containerized network functions (CNFs) in a Kubernetes cluster spanning a multi-tier network with a multi-access edge computing (MEC) host. We then demonstrate the end-to-end monitoring system by showcasing via Grafana dashboards both infrastructure resources and radio metrics of two scenarios; one devoted to user plane function (UPF) re-selection and the other to user mobility.

==> reviewers-v1.txt <==
Review v1:
+ Received on 2022/05/05
+ Accepted with minor revision

----------
REVIEWER 1
----------
Relevance and timeliness: 5/5
Novelty and originality: 4/5
Technical content and scientific rigor: 4/5
Quality of presentation: 5/5

*** Strong aspects ***
The description of the platform and its modules is comprehensive, while the use-case scenarios that are considered are based on realistic assumptions

*** Recommended changes ***
1.	The state of the art review in the introduction should be strengthened. What are their limitations that trigger the need for this work?
    [SB]: mmm... we have an entire paragraph comparing to SoA. Besides, we have a dedicated Section for SoA ---> SKIP
2.	What is the “siloed PNFs”?
    [SB]: siloed refers to isolated ---> SKIP
3.	The use of “Grafana” is not well-described.
    [SB]: that may be true that we do not provide details on how to deploy Grafana, but I think it would not add much value ---> SKIP

----------
REVIEWER 2
----------
Relevance and timeliness: 3/5
Novelty and originality: 3/5
Technical content and scientific rigor: 3/5
Quality of presentation: 4/5

*** Strong aspects ***
The approach of containerizing the 5G core and monitoring system is well-described.
Making the Helm charts open source is greatly appreciated and helps the community in validating the approach / extending the work more easily.
The use cases demonstrating the end-to-end monitoring framework are easy to follow and demonstrate the capabilities of the system well.

*** Recommended changes ***
1.  Indicate better which parts of your 5G core containerization (apart from inclusion of monitoring) is new / innovative, compared to the related works. In the related work it is mentioned that none of the related works realize a full 5G core; however could you re-use some parts, etc.
    [SB]: well, of course we could reuse parts from other works. In fact, we are using Open5GS, which is also used in some papers. However, most papers do not show the code at all. So, it is hard to compare beyond stated features. ---> SKIP

2.  This paper focuses on a specific selection of software: the Open5GS core and the AMARI gNB. Indicate how the containerization of the core and the monitoring system (which uses the AMARI gNB API) would need to change if another selection is made.
    [SB]: interesting comment ---> TODO: emphasize flexibility of the containerization approach. In fact, we can say that OpenAirInterface and Free5GC have been also containerized. And provide comparison in future work.

----------
REVIEWER 3
----------
Relevance and timeliness: 5/5
Novelty and originality: 4/5
Technical content and scientific rigor: 5/5
Quality of presentation: 5/5

*** Strong aspects ***
This paper present an experimental framework with over-the-air transmissions that tackles two critical aspects for enhancing the lifecycle management of 5G and beyond networks: cloud-native deployments of 5G core network functions (NFs) and end-to-end monitoring.

*** Recommended changes ***
In the result section, particularly, the Figure 5 and 6 can be improved by inserting a table about the description of the Events.
    [SB]: I agree! ---> TODO: add Table with event description
